Neural Semantic Map-Learning for Autonomous Vehicles

Autonomous vehicles demand detailed maps to maneuver reliably through traffic, which need to be kept up-to-date to ensure a safe operation. A promising way to adapt the maps to the ever-changing road-network is to use crowd-sourced data from a fleet of vehicles. In this work, we present a mapping system that fuses local submaps gathered from a fleet of vehicles at a central instance to produce a coherent map of the road environment including drivable area, lane markings, poles, obstacles and more as a 3D mesh. Each vehicle contributes locally reconstructed submaps as lightweight meshes, making our method applicable to a wide range of reconstruction methods and sensor modalities. Our method jointly aligns and merges the noisy and incomplete local submaps using a scene-specific Neural Signed Distance Field, which is supervised using the submap meshes to predict a fused environment representation. We leverage memory-efficient sparse feature-grids to scale to large areas and introduce a confidence score to model uncertainty in scene reconstruction. Our approach is evaluated on two datasets with different local mapping methods, showing improved pose alignment and reconstruction over existing methods. Additionally, we demonstrate the benefit of multi-session mapping and examine the required amount of data to enable high-fidelity map learning for autonomous vehicles.

==> figures/eval/data/ablation_noise.dat <==
iter    3v4-0_aligned_translation_part_rmse    3v4-0_aligned_rotation_angle_in_degrees_rmse    1.5v4-0_aligned_translation_part_rmse    1.5v4-0_aligned_rotation_angle_in_degrees_rmse    4v4-0_aligned_translation_part_rmse    4v4-0_aligned_rotation_angle_in_degrees_rmse    5.5v4-0_aligned_translation_part_rmse    5.5v4-0_aligned_rotation_angle_in_degrees_rmse    2v4-0_aligned_translation_part_rmse    2v4-0_aligned_rotation_angle_in_degrees_rmse    2.5v4-0_aligned_translation_part_rmse    2.5v4-0_aligned_rotation_angle_in_degrees_rmse    1v4-0_aligned_translation_part_rmse    1v4-0_aligned_rotation_angle_in_degrees_rmse    5v4-0_aligned_translation_part_rmse    5v4-0_aligned_rotation_angle_in_degrees_rmse    3.5v4-0_aligned_translation_part_rmse    3.5v4-0_aligned_rotation_angle_in_degrees_rmse    4.5v4-0_aligned_translation_part_rmse    4.5v4-0_aligned_rotation_angle_in_degrees_rmse
1       5.117                                  5.793                                           2.67                                     3.785                                             6.703                                  7.281                                           9.278                                    9.482                                             3.494                                  4.394                                           4.262                                    5.063                                             1.994                                  3.339                                           8.409                                  8.862                                           5.876                                    6.511                                             7.557                                    8.09
500     2.933                                  4.523                                           1.565                                    3.231                                             4.037                                  5.683                                           6.264                                    7.624                                             1.965                                  3.572                                           2.409                                    4.005                                             1.267                                  2.973                                           5.482                                  7.038                                           3.511                                    5.04                                              4.758                                    6.357
1000    2.37                                   4.039                                           1.332                                    2.937                                             3.217                                  4.975                                           5.187                                    6.663                                             1.591                                  3.223                                           1.941                                    3.603                                             1.149                                  2.73                                            4.483                                  6.121                                           2.817                                    4.432                                             3.877                                    5.534
1500    2.068                                  3.655                                           1.209                                    2.642                                             2.835                                  4.534                                           4.738                                    6.147                                             1.395                                  2.876                                           1.641                                    3.232                                             1.103                                  2.487                                           4.075                                  5.627                                           2.414                                    4.026                                             3.497                                    5.062
2000    1.894                                  3.275                                           1.149                                    2.378                                             2.606                                  4.099                                           4.487                                    5.815                                             1.283                                  2.558                                           1.489                                    2.877                                             1.082                                  2.267                                           3.837                                  5.274                                           2.168                                    3.608                                             3.267                                    4.632
2500    1.765                                  2.972                                           1.113                                    2.168                                             2.433                                  3.732                                           4.304                                    5.532                                             1.219                                  2.322                                           1.385                                    2.566                                             1.068                                  2.082                                           3.642                                  4.948                                           1.989                                    3.25                                              3.118                                    4.267
3000    1.673                                  2.741                                           1.107                                    2.01                                              2.332                                  3.431                                           4.172                                    5.303                                             1.187                                  2.119                                           1.327                                    2.327                                             1.063                                  1.936                                           3.535                                  4.704                                           1.889                                    2.982                                             3.01                                     3.991
3500    1.623                                  2.574                                           1.102                                    1.896                                             2.268                                  3.217                                           4.081                                    5.104                                             1.169                                  1.962                                           1.301                                    2.146                                             1.064                                  1.836                                           3.455                                  4.518                                           1.819                                    2.773                                             2.942                                    3.786
4000    1.584                                  2.449                                           1.092                                    1.819                                             2.215                                  3.056                                           4.007                                    4.942                                             1.153                                  1.855                                           1.277                                    2.019                                             1.053                                  1.769                                           3.394                                  4.356                                           1.772                                    2.614                                             2.882                                    3.632
4500    1.56                                   2.353                                           1.085                                    1.763                                             2.185                                  2.941                                           3.969                                    4.824                                             1.141                                  1.775                                           1.267                                    1.93                                              1.05                                   1.726                                           3.357                                  4.248                                           1.744                                    2.5                                               2.844                                    3.514
5000    1.543                                  2.291                                           1.079                                    1.727                                             2.165                                  2.86                                            3.944                                    4.732                                             1.132                                  1.722                                           1.258                                    1.874                                             1.044                                  1.699                                           3.334                                  4.166                                           1.719                                    2.422                                             2.815                                    3.427
5500    1.528                                  2.243                                           1.073                                    1.698                                             2.149                                  2.802                                           3.92                                     4.661                                             1.124                                  1.686                                           1.248                                    1.83                                              1.044                                  1.679                                           3.314                                  4.103                                           1.699                                    2.352                                             2.79                                     3.356
6000    1.516                                  2.206                                           1.073                                    1.678                                             2.135                                  2.755                                           3.904                                    4.603                                             1.119                                  1.659                                           1.241                                    1.803                                             1.04                                   1.666                                           3.297                                  4.058                                           1.684                                    2.304                                             2.772                                    3.305
6500    1.51                                   2.177                                           1.069                                    1.661                                             2.122                                  2.72                                            3.89                                     4.558                                             1.113                                  1.642                                           1.236                                    1.782                                             1.039                                  1.655                                           3.287                                  4.022                                           1.676                                    2.265                                             2.758                                    3.264
7000    1.503                                  2.157                                           1.067                                    1.65                                              2.113                                  2.694                                           3.88                                     4.526                                             1.11                                   1.628                                           1.231                                    1.764                                             1.035                                  1.647                                           3.279                                  3.994                                           1.665                                    2.233                                             2.747                                    3.234
7500    1.498                                  2.138                                           1.065                                    1.641                                             2.106                                  2.675                                           3.874                                    4.498                                             1.106                                  1.618                                           1.228                                    1.751                                             1.033                                  1.64                                            3.274                                  3.972                                           1.657                                    2.211                                             2.741                                    3.21
8000    1.495                                  2.125                                           1.062                                    1.633                                             2.101                                  2.658                                           3.869                                    4.48                                              1.104                                  1.611                                           1.226                                    1.74                                              1.031                                  1.634                                           3.268                                  3.956                                           1.654                                    2.191                                             2.733                                    3.191
8500    1.491                                  2.114                                           1.063                                    1.626                                             2.096                                  2.645                                           3.865                                    4.464                                             1.102                                  1.604                                           1.223                                    1.732                                             1.029                                  1.629                                           3.267                                  3.942                                           1.647                                    2.176                                             2.728                                    3.175
9000    1.488                                  2.104                                           1.065                                    1.618                                             2.09                                   2.633                                           3.86                                     4.451                                             1.102                                  1.6                                             1.222                                    1.724                                             1.03                                   1.625                                           3.262                                  3.932                                           1.644                                    2.164                                             2.723                                    3.164
9500    1.487                                  2.099                                           1.061                                    1.613                                             2.086                                  2.625                                           3.858                                    4.441                                             1.098                                  1.596                                           1.219                                    1.719                                             1.03                                   1.621                                           3.258                                  3.922                                           1.639                                    2.155                                             2.718                                    3.154
10000   1.484                                  2.092                                           1.06                                     1.61                                              2.082                                  2.616                                           3.855                                    4.43                                              1.097                                  1.593                                           1.219                                    1.714                                             1.03                                   1.617                                           3.258                                  3.913                                           1.637                                    2.148                                             2.716                                    3.146
10500   1.483                                  2.086                                           1.061                                    1.605                                             2.081                                  2.609                                           3.854                                    4.425                                             1.097                                  1.59                                            1.215                                    1.71                                              1.03                                   1.614                                           3.255                                  3.909                                           1.634                                    2.141                                             2.713                                    3.139
11000   1.479                                  2.081                                           1.059                                    1.601                                             2.079                                  2.605                                           3.851                                    4.42                                              1.096                                  1.588                                           1.216                                    1.706                                             1.027                                  1.611                                           3.253                                  3.904                                           1.634                                    2.136                                             2.71                                     3.133
11500   1.478                                  2.077                                           1.058                                    1.598                                             2.076                                  2.602                                           3.851                                    4.415                                             1.095                                  1.585                                           1.216                                    1.703                                             1.029                                  1.609                                           3.254                                  3.9                                             1.63                                     2.131                                             2.708                                    3.129
12000   1.478                                  2.074                                           1.057                                    1.595                                             2.074                                  2.598                                           3.849                                    4.411                                             1.095                                  1.583                                           1.213                                    1.698                                             1.028                                  1.607                                           3.252                                  3.896                                           1.632                                    2.126                                             2.705                                    3.125
12500   1.477                                  2.069                                           1.056                                    1.595                                             2.074                                  2.596                                           3.85                                     4.407                                             1.092                                  1.58                                            1.213                                    1.697                                             1.027                                  1.605                                           3.251                                  3.893                                           1.627                                    2.123                                             2.705                                    3.121
13000   1.476                                  2.066                                           1.057                                    1.59                                              2.071                                  2.591                                           3.847                                    4.405                                             1.092                                  1.579                                           1.213                                    1.694                                             1.026                                  1.602                                           3.251                                  3.889                                           1.628                                    2.12                                              2.703                                    3.118
13500   1.476                                  2.064                                           1.057                                    1.588                                             2.072                                  2.589                                           3.847                                    4.402                                             1.092                                  1.577                                           1.211                                    1.692                                             1.027                                  1.602                                           3.25                                   3.888                                           1.626                                    2.119                                             2.702                                    3.117
14000   1.474                                  2.063                                           1.055                                    1.587                                             2.069                                  2.588                                           3.846                                    4.401                                             1.093                                  1.575                                           1.212                                    1.69                                              1.026                                  1.6                                             3.248                                  3.886                                           1.626                                    2.116                                             2.7                                      3.116
14500   1.474                                  2.061                                           1.056                                    1.585                                             2.07                                   2.586                                           3.845                                    4.4                                               1.093                                  1.574                                           1.211                                    1.688                                             1.028                                  1.599                                           3.249                                  3.884                                           1.625                                    2.114                                             2.699                                    3.114
15000   1.473                                  2.057                                           1.055                                    1.584                                             2.067                                  2.584                                           3.845                                    4.398                                             1.093                                  1.573                                           1.211                                    1.687                                             1.025                                  1.598                                           3.248                                  3.884                                           1.624                                    2.112                                             2.698                                    3.112
15500   1.473                                  2.056                                           1.054                                    1.583                                             2.069                                  2.584                                           3.845                                    4.398                                             1.09                                   1.571                                           1.211                                    1.687                                             1.026                                  1.596                                           3.248                                  3.884                                           1.625                                    2.11                                              2.697                                    3.112
16000   1.472                                  2.055                                           1.055                                    1.582                                             2.066                                  2.582                                           3.845                                    4.396                                             1.093                                  1.57                                            1.21                                     1.685                                             1.027                                  1.596                                           3.248                                  3.882                                           1.623                                    2.108                                             2.698                                    3.111
16500   1.472                                  2.054                                           1.056                                    1.581                                             2.066                                  2.581                                           3.844                                    4.395                                             1.092                                  1.569                                           1.21                                     1.683                                             1.025                                  1.595                                           3.247                                  3.881                                           1.623                                    2.108                                             2.696                                    3.11
17000   1.471                                  2.053                                           1.056                                    1.579                                             2.065                                  2.58                                            3.843                                    4.395                                             1.091                                  1.568                                           1.21                                     1.681                                             1.025                                  1.593                                           3.247                                  3.88                                            1.621                                    2.106                                             2.695                                    3.11
17500   1.472                                  2.052                                           1.055                                    1.579                                             2.064                                  2.579                                           3.844                                    4.394                                             1.092                                  1.567                                           1.21                                     1.68                                              1.025                                  1.592                                           3.247                                  3.88                                            1.621                                    2.105                                             2.694                                    3.11
18000   1.472                                  2.05                                            1.054                                    1.579                                             2.064                                  2.578                                           3.844                                    4.393                                             1.09                                   1.567                                           1.209                                    1.679                                             1.025                                  1.591                                           3.246                                  3.879                                           1.621                                    2.104                                             2.693                                    3.11
18500   1.47                                   2.049                                           1.055                                    1.579                                             2.064                                  2.577                                           3.843                                    4.394                                             1.092                                  1.566                                           1.21                                     1.679                                             1.024                                  1.592                                           3.247                                  3.88                                            1.621                                    2.103                                             2.694                                    3.109
19000   1.471                                  2.048                                           1.055                                    1.576                                             2.063                                  2.577                                           3.843                                    4.393                                             1.09                                   1.564                                           1.209                                    1.677                                             1.023                                  1.592                                           3.247                                  3.879                                           1.621                                    2.103                                             2.694                                    3.108
19500   1.471                                  2.048                                           1.055                                    1.577                                             2.062                                  2.576                                           3.843                                    4.393                                             1.09                                   1.564                                           1.209                                    1.677                                             1.024                                  1.59                                            3.245                                  3.878                                           1.62                                     2.102                                             2.691                                    3.108
20000   1.47                                   2.048                                           1.053                                    1.576                                             2.062                                  2.575                                           3.843                                    4.393                                             1.091                                  1.563                                           1.208                                    1.676                                             1.027                                  1.59                                            3.246                                  3.877                                           1.62                                     2.102                                             2.692                                    3.107

==> figures/eval/data/ablation_weight.dat <==
map                                           fscore_mean   precision_mean     recall_mean    weight
eval-weight-1/eval-weight-1c.ngp_align.auto-1       0.234            0.194           0.314    0.05
eval-weight-1/eval-weight-1c.ngp_align.auto-1        0.24            0.203           0.314    0.1
eval-weight-1/eval-weight-1c.ngp_align.auto-1       0.254            0.223           0.313    0.3
eval-weight-1/eval-weight-1c.ngp_align.auto-1       0.263            0.237           0.312    0.5
eval-weight-1/eval-weight-1c.ngp_align.auto-1       0.272            0.253           0.309    0.7
eval-weight-1/eval-weight-1c.ngp_align.auto-1       0.269            0.291           0.264    0.9
eval-weight-1/eval-weight-1c.ngp_align.auto-1       0.209            0.302           0.175    0.95


==> figures/eval/data/grid/ngp.dat <==
map                                                      mesh                 fscore_geom    fscore_mean     sessions_avg_kbit_s    sessions_avg_mb_km    sessions_total_mb_km    map_area    map_size_mb    map_size_tile_mb    map_size_mb_km      precision_geom    precision_mean    recall_geom    recall_mean      codebook
eval-grid-ngp-1/eval-grid-ngp-1c.ngp_align.auto_cb.8-0   weight-0.7_global          0.518          0.217     102.264                1.595                 11.162                  52284       14.564         0.583               2.6                          0.559             0.231          0.482          0.219      8
eval-grid-ngp-1/eval-grid-ngp-1c.ngp_align.auto_cb.10-0  weight-0.7_global          0.578          0.269     102.264                1.595                 11.162                  52358       16.908         0.676               3.019                         0.61             0.275           0.55          0.278      10
eval-grid-ngp-1/eval-grid-ngp-1c.ngp_align.auto_cb.12-0  weight-0.7_global          0.561          0.266     102.264                1.595                 11.162                  52417       26.283         1.051               4.693                        0.588             0.271          0.536           0.28      12
eval-grid-ngp-1/eval-grid-ngp-1c.ngp_align.auto_cb.14-0  weight-0.7_global          0.592          0.295     102.264                1.595                 11.162                  52426       60.345         2.414               10.774                       0.623             0.297          0.564          0.308      14
eval-grid-ngp-1/eval-grid-ngp-1c.ngp_align.auto_cb.16-0  weight-0.7_global          0.583          0.288     102.264                1.595                 11.162                  52369       184.245        7.37                32.895                       0.611             0.284          0.557          0.306      16
eval-grid-ngp-1/eval-grid-ngp-1c.ngp_align.auto_cb.18-0  weight-0.7_global          0.604          0.293     102.264                1.595                 11.162                  52410       623.091        24.924              111.247                      0.637             0.295          0.573          0.308      18



==> figures/eval/data/grid/octree.dat <==
map                                                    mesh                 fscore_geom    fscore_mean     sessions_avg_kbit_s    sessions_avg_mb_km    sessions_total_mb_km    map_area    map_size_mb    map_size_tile_mb    map_size_mb_km      precision_geom    precision_mean      recall_geom    recall_mean     codebook
eval-grid-octree-1/eval-grid-octree-1c.octree_fd.1-0   weight-0.7_global          0.441          0.211     102.264                1.595                 11.162                  52377       60.548         2.422               10.81                        0.471             0.221            0.415          0.222     1
eval-grid-octree-1/eval-grid-octree-1c.octree_fd.2-0   weight-0.7_global          0.438          0.216     102.264                1.595                 11.162                  52303       108.459        4.338               19.364                       0.489             0.233            0.397           0.23     2
eval-grid-octree-1/eval-grid-octree-1c.octree_fd.4-0   weight-0.7_global          0.568          0.272     102.264                1.595                 11.162                  52389       204.338        8.174               36.483                       0.604             0.273            0.537          0.285     4
eval-grid-octree-1/eval-grid-octree-1c.octree_fd.8-0   weight-0.7_global          0.548          0.283     102.264                1.595                 11.162                  52400       396.047        15.842              70.711                        0.58             0.284             0.52          0.297     8
eval-grid-octree-1/eval-grid-octree-1c.octree_fd.16-0  weight-0.7_global           0.54          0.268     102.264                1.595                 11.162                  52444       779.449        31.178              139.164                      0.581             0.276            0.505          0.274     16


==> figures/eval/data/sessions_gps/ablation_sessions-1.dat <==
map                                                              mesh                   fscore_mean  fscore_mean_std     sessions_avg_kbit_s    sessions_avg_mb_km    sessions_total_mb_km    map_area    map_size_mb    map_size_tile_mb    map_size_mb_km    
eval-submapsize-gps-1/eval-submapsize-gps-1sessions.7_c.gps-ngp  weight-0.7_global            0.283  0.003               518.363                8.111                 56.779                  52238       184.245        184.245             32.879            


==> figures/eval/data/sessions_gps/ablation_sessions-10.dat <==
map                                                              mesh                 fscore_mean  fscore_mean_std   sessions_avg_kbit_s    sessions_avg_mb_km    sessions_total_mb_km    map_area    map_size_mb    map_size_tile_mb    map_size_mb_km        precision_mean  precision_mean_std     recall_mean  recall_mean_std   
eval-submapsize-gps-1/eval-submapsize-gps-1sessions.7_c.gps-ngp  weight-0.7_global          0.287  0.004             102.264                1.595                 11.162                  52473       184.245        184.245             32.895                         0.284  0.003                        0.305  0.006             


==> figures/eval/data/sessions_gps/ablation_sessions-20.dat <==
map                                                              mesh                   fscore_mean  fscore_mean_std      sessions_avg_kbit_s    sessions_avg_mb_km    sessions_total_mb_km    map_area    map_size_mb    map_size_tile_mb    map_size_mb_km      precision_mean  precision_mean_std      recall_mean  recall_mean_std   
eval-submapsize-gps-1/eval-submapsize-gps-1sessions.7_c.gps-ngp  weight-0.7_global            0.306  0.01                 81.359                 1.268                 8.876                   52234       184.245        184.245             32.895                       0.303  0.011                         0.324  0.009             


==> figures/eval/data/sessions_gps/ablation_sessions-5.dat <==
map                                                              mesh                  fscore_mean  fscore_mean_std       sessions_avg_kbit_s    sessions_avg_mb_km    sessions_total_mb_km    map_area    map_size_mb    map_size_tile_mb    map_size_mb_km      precision_mean  precision_mean_std     recall_mean  recall_mean_std    
eval-submapsize-gps-1/eval-submapsize-gps-1sessions.7_c.gps-ngp  weight-0.7_global           0.256  0.005                 145.096                2.265                 15.856                  52664       184.245        184.245             32.895                       0.255  0.007                        0.271  0.003              


==> figures/eval/data/sessions_gps/ablation_sessions.dat <==
map                                                          mesh                 fscore_geom  fscore_geom_std      fscore_mean  fscore_mean_std      fscore_drivable  fscore_drivable_std      fscore_non_drivable  fscore_non_drivable_std      fscore_road_marking  fscore_road_marking_std      fscore_traffic_sign  fscore_traffic_sign_std      fscore_delineator  fscore_delineator_std      fscore_pole  fscore_pole_std      fscore_barrier  fscore_barrier_std      fscore_nature  fscore_nature_std      fscore_building  fscore_building_std    sessions_avg_kbit_s    sessions_avg_mb_km    sessions_total_mb_km    map_area    map_size_mb    map_size_tile_mb    map_size_mb_km      precision_geom  precision_geom_std      precision_mean  precision_mean_std      precision_drivable  precision_drivable_std      precision_non_drivable  precision_non_drivable_std      precision_road_marking  precision_road_marking_std      precision_traffic_sign  precision_traffic_sign_std      precision_delineator  precision_delineator_std      precision_pole  precision_pole_std      precision_barrier  precision_barrier_std      precision_nature  precision_nature_std      precision_building  precision_building_std      recall_geom  recall_geom_std      recall_mean  recall_mean_std      recall_drivable  recall_drivable_std      recall_non_drivable  recall_non_drivable_std      recall_road_marking  recall_road_marking_std      recall_traffic_sign  recall_traffic_sign_std      recall_delineator  recall_delineator_std      recall_pole  recall_pole_std      recall_barrier  recall_barrier_std      recall_nature  recall_nature_std      recall_building  recall_building_std    poses_aligned_stage      poses_aligned_trans.rmse  poses_aligned_trans.rmse_std      poses_aligned_trans.median  poses_aligned_trans.median_std      poses_aligned_rotdeg.rmse  poses_aligned_rotdeg.rmse_std      poses_aligned_rotdeg.median  poses_aligned_rotdeg.median_std    sessions
eval-sessions-gps-1/eval-sessions-gps-1sessions.1_c.gps-ngp  weight-0.7_global          0.208  0.093                      0.116  0.053                          0.274  0.125                                  0.159  0.06                                       0.183  0.119                                      0.071  0.013                                    0.069  0.049                            0.034  0.018                         0.064  0.015                           0.189  0.13                                 0  0                      102.264                1.595                 1.595                   40583       184.245        184.245             32.895                       0.285  0.119                            0.144  0.057                                0.329  0.145                                        0.241  0.084                                            0.191  0.135                                            0.067  0.01                                           0.075  0.056                                  0.042  0.02                                0.149  0.035                                 0.205  0.115                                      0  0                                 0.165  0.076                      0.104  0.052                          0.236  0.11                                   0.119  0.047                                      0.179  0.103                                      0.077  0.018                                    0.071  0.055                            0.029  0.017                         0.041  0.01                            0.184  0.148                                0  0                      final                                       1.101  0.322                                                   0.95  0.281                                                   1.763  0.593                                                    1.469  0.489                              1
eval-sessions-gps-1/eval-sessions-gps-1sessions.2_c.gps-ngp  weight-0.7_global          0.292  0.207                      0.133  0.085                          0.404  0.291                                  0.219  0.154                                      0.157  0.098                                      0.074  0.023                                    0.037  0.052                            0.032  0.005                         0.066  0.035                           0.207  0.127                                0  0                      102.264                1.595                 3.189                   43760       184.245        184.245             32.895                       0.352  0.218                            0.148  0.085                                0.435  0.281                                        0.278  0.163                                            0.144  0.086                                             0.06  0.019                                          0.046  0.065                                  0.037  0.007                                0.13  0.07                                  0.199  0.1                                        0  0                                 0.252  0.194                      0.129  0.088                          0.381  0.297                                  0.184  0.143                                      0.173  0.114                                      0.096  0.027                                     0.03  0.043                            0.028  0.004                         0.044  0.023                           0.221  0.16                                 0  0                      final                                       1.138  0.393                                                  1.001  0.429                                                   1.716  0.523                                                     1.44  0.429                              2
eval-sessions-gps-1/eval-sessions-gps-1sessions.3_c.gps-ngp  weight-0.7_global          0.542  0.034                      0.256  0.013                          0.748  0.046                                  0.411  0.055                                      0.421  0.04                                       0.111  0.02                                      0.06  0.017                            0.055  0.013                         0.125  0.008                            0.37  0.002                                0  0                      102.264                1.595                 4.784                   49620       184.245        184.245             32.895                       0.608  0.043                            0.266  0.018                                0.773  0.047                                        0.468  0.068                                            0.403  0.039                                            0.087  0.013                                          0.059  0.024                                  0.057  0.012                               0.224  0.006                                 0.321  0.006                                      0  0                                  0.49  0.03                       0.259  0.008                          0.727  0.058                                  0.366  0.045                                       0.44  0.042                                      0.154  0.034                                    0.064  0.01                             0.053  0.014                         0.087  0.008                           0.438  0.011                                0  0                      final                                       0.812  0.241                                                  0.512  0.086                                                   0.987  0.04                                                     0.819  0.025                              3
eval-sessions-gps-1/eval-sessions-gps-1sessions.4_c.gps-ngp  weight-0.7_global          0.553  0.031                      0.264  0.014                          0.764  0.044                                  0.423  0.025                                      0.438  0.032                                      0.124  0.017                                    0.077  0.035                            0.067  0.006                         0.114  0.023                           0.372  0.026                                0  0                      102.264                1.595                 6.378                   49155       184.245        184.245             32.895                       0.598  0.035                            0.265  0.018                                0.765  0.047                                        0.466  0.029                                            0.414  0.036                                            0.093  0.014                                          0.086  0.048                                   0.07  0.009                               0.185  0.035                                  0.31  0.018                                      0  0                                 0.514  0.027                      0.276  0.011                          0.762  0.042                                  0.388  0.022                                      0.465  0.027                                      0.184  0.021                                    0.071  0.027                            0.064  0.004                         0.083  0.017                           0.467  0.04                                 0  0                      final                                       0.957  0.035                                                  0.463  0.03                                                    0.989  0.046                                                    0.834  0.019                              4
eval-sessions-gps-1/eval-sessions-gps-1sessions.5_c.gps-ngp  weight-0.7_global          0.596  0.017                      0.283  0.01                           0.823  0.025                                  0.462  0.022                                      0.466  0.031                                      0.113  0.013                                    0.089  0.027                            0.069  0.005                         0.122  0.017                           0.401  0.003                                0  0                      102.264                1.595                 7.973                   51573       184.245        184.245             32.895                       0.631  0.017                            0.278  0.011                                0.815  0.024                                        0.497  0.022                                            0.441  0.037                                            0.084  0.011                                          0.082  0.026                                  0.066  0.003                                0.19  0.025                                 0.324  0.003                                      0  0                                 0.564  0.018                      0.302  0.009                          0.831  0.026                                  0.432  0.023                                      0.494  0.025                                      0.172  0.017                                    0.098  0.028                            0.073  0.006                          0.09  0.013                           0.525  0.002                                0  0                      final                                       0.888  0.04                                                   0.445  0.009                                                   0.957  0.018                                                    0.824  0.013                              5
eval-sessions-gps-1/eval-sessions-gps-1sessions.6_c.gps-ngp  weight-0.7_global          0.566  0.015                      0.277  0.007                          0.776  0.026                                  0.435  0.017                                      0.486  0.013                                      0.123  0.004                                    0.085  0.024                            0.064  0.005                         0.133  0.01                            0.391  0.01                                 0  0                      102.264                1.595                 9.567                   51895       184.245        184.245             32.895                         0.6  0.013                            0.274  0.006                                 0.77  0.023                                        0.463  0.018                                            0.469  0.017                                            0.092  0.003                                          0.083  0.024                                  0.061  0.003                               0.205  0.008                                 0.319  0.007                                      0  0                                 0.536  0.016                      0.294  0.01                           0.782  0.028                                   0.41  0.015                                      0.503  0.01                                       0.186  0.005                                     0.09  0.033                            0.067  0.007                         0.099  0.009                           0.507  0.018                                0  0                      final                                       0.759  0.098                                                  0.439  0.024                                                   0.938  0.027                                                    0.811  0.02                               6
eval-sessions-gps-1/eval-sessions-gps-1sessions.7_c.gps-ngp  weight-0.7_global          0.592  0.01                       0.287  0.004                          0.813  0.015                                  0.471  0.018                                      0.491  0.007                                      0.115  0.009                                    0.097  0.011                            0.073  0.005                         0.134  0.006                           0.392  0.013                                0  0                      102.264                1.595                 11.162                  52470       184.245        184.245             32.895                       0.624  0.007                            0.284  0.003                                0.804  0.013                                        0.498  0.016                                             0.47  0.012                                            0.086  0.006                                          0.104  0.024                                  0.072  0.004                               0.203  0.005                                 0.317  0.013                                      0  0                                 0.564  0.012                      0.305  0.006                          0.823  0.016                                  0.446  0.019                                      0.514  0.003                                      0.177  0.016                                    0.095  0.011                            0.075  0.007                           0.1  0.006                           0.516  0.012                                0  0                      final                                       0.815  0.003                                                  0.435  0.003                                                    0.94  0.011                                                    0.793  0.004                              7

